Ising-like dynamics in large-scale functional brain networks

Brain "rest" is defined -more or less unsuccessfully- as the state in which there is no explicit brain input or output. This work focuss on the question of whether such state can be comparable to any known \emph{dynamical} state. For that purpose, correlation networks from human brain Functional Magnetic Resonance Imaging (fMRI) are constrasted with correlation networks extracted from numerical simulations of the Ising model in 2D, at different temperatures. For the critical temperature $T_c$, striking similarities appear in the most relevant statistical properties, making the two networks indistinguishable from each other. These results are interpreted here as lending support to the conjecture that the dynamics of the functioning brain is near a critical point.

==> 00README.XXX.txt <==
Fraiman2008.dvi keepcomments

